Coherence properties of highly-excited motional states of a trapped ion

We present a study of the coherence properties of a variety of motional states of a single ion confined in a Penning ion trap. We demonstrate that the motion of the ion has a coherence time of the order of one second, using Ramsey interferometry. We introduce a technique for preparing the ion in an incoherent superposition of highly-excited motional states using a simple modification of optical sideband cooling. Coherent manipulation of these states allow measurements of optical and motional coherence to be carried out. We show that these highly-excited motional state superpositions have long coherence times despite the incoherent preparation of the states. Such states can be useful for sensitive motional dephasing measurements.

==> fit_params.txt <==
Parameters for heating model 0-1:

A = 0.886473(0.00960308)
nb_dot = 0.21(16)
sigma = 2.0(3) Rad^-1

Parameters for heating model 0-2:

A = 0.791084(0.0171225)
nb_dot = 0.22(17)
sigma = 1.5(2) Rad^-1


Parameters for heating model 0-2 Echo:

A = 0.819355(0.0269068)
nb_dot = 0.47(6)
sigma = 0 Rad^-1

Parameters for heating model N+3 :

A = 0.40846(0.0163461)
sigma = 2.8(3) Rad^-1


Parameters for heating model N+2 :

A = 0.363622(0.0150548)
sigma = 2.6(3) Rad^-1
